Dead Man's PLC: Towards Viable Cyber Extortion for Operational Technology

For decades, operational technology (OT) has enjoyed the luxury of being suitably inaccessible so as to experience directly targeted cyber attacks from only the most advanced and well-resourced adversaries. However, security via obscurity cannot last forever, and indeed a shift is happening whereby less advanced adversaries are showing an appetite for targeting OT. With this shift in adversary demographics, there will likely also be a shift in attack goals, from clandestine process degradation and espionage to overt cyber extortion (Cy-X). The consensus from OT cyber security practitioners suggests that, even if encryption-based Cy-X techniques were launched against OT assets, typical recovery practices designed for engineering processes would provide adequate resilience. In response, this paper introduces Dead Man's PLC (DM-PLC), a pragmatic step towards viable OT Cy-X that acknowledges and weaponises the resilience processes typically encountered. Using only existing functionality, DM-PLC considers an entire environment as the entity under ransom, whereby all assets constantly poll one another to ensure the attack remains untampered, treating any deviations as a detonation trigger akin to a Dead Man's switch. A proof of concept of DM-PLC is implemented and evaluated on an academically peer reviewed and industry validated OT testbed to demonstrate its malicious efficacy.

==> reflinks-unshortened.txt <==
https://www.orangecyberdefense.com/global/security-navigator
https://tinyurl.com/mtjcca4d

https://ics-cert.kaspersky.com/publications/reports/2022/09/08/h1-2022-a-brief-overview-of-the-main-incidents-in-industrial-cybersecurity/
https://tinyurl.com/npxewh7b

https://www.fortinet.com/content/dam/fortinet/assets/analyst-reports/report-2022-ot-cybersecurity.pdf
https://tinyurl.com/bdd3n76j

https://www.forescout.com/resources/threat-report-the-increasing-threat-posed-by-hacktivist-attacks/
https://tinyurl.com/8t8wa5rh

https://www.ncsc.gov.uk/information/triton-malware-targeting-safety-controllers
https://tinyurl.com/bdfyx8km

https://www.dragos.com/wp-content/uploads/CrashOverride-01.pdf
https://tinyurl.com/4mz7eay3

https://hub.dragos.com/whitepaper/chernovite-pipedream
https://tinyurl.com/43z92auh

https://www.forescout.com/resources/industroyer2-and-incontroller-report/
https://tinyurl.com/2p8pcc3r

https://nvlpubs.nist.gov/nistpubs/SpecialPublications/NIST.SP.800-82r2.pdf
https://tinyurl.com/8u8jvv5c

https://new.siemens.com/global/en/products/automation/industry-software/automation-software/tia-portal.html
https://tinyurl.com/4ewh7hfy

https://www.rockwellautomation.com/en-us/products/software/factorytalk/design-studio.html
https://tinyurl.com/ywumte3

https://support.industry.siemens.com/cs/document/81748055/how-do-you-compare-between-two-projects-and-between-project-and-library-in-tia-portal-?dti=0&lc=en-GB
https://tinyurl.com/577m7emz

https://cache.industry.siemens.com/dl/files/856/49948856/att_897210/v1/profinet_step7_v18_function_manual_en-US_en-US.pdf
https://tinyurl.com/4yerxstc

https://cache.industry.siemens.com/dl/files/115/82212115/att_108330/v2/82212115_s7_communication_s7-1500_en.pdf
https://tinyurl.com/2cnn2ap5

https://cache.industry.siemens.com/dl/files/040/90885040/att_970576/v1/81318674_Programming_guideline_DOC_v16_en.pdf
https://tinyurl.com/473memut

https://cache.industry.siemens.com/dl/files/808/67196808/att_108115/v3/net_s7-1200_isoontcp_en.pdf
https://tinyurl.com/bdzcvmsm

https://cache.industry.siemens.com/dl/files/010/90885010/att_1121268/v1/90885010_Security_SIMATIC_Controller_V30_en.pdf
https://tinyurl.com/y8hr7wys

https://python-snap7.readthedocs.io/en/latest/
https://tinyurl.com/2c3vwbc8
